Multi-Path Routing on the Jellyfish Networks

The Jellyfish network has recently be proposed as an alternate to the fat-tree network as the interconnect for data centers and high performance computing clusters. Jellyfish adopts a random regular graph as its topology and has been showed to be more cost-effective than fat-trees. Effective routing on Jellyfish is challenging. It is known that shortest path routing and equal-cost multi-path routing (ECMP) do not work well on Jellyfish. Existing schemes use variations of k-shortest path routing (KSP). In this work, we study two routing components for Jellyfish: path selection that decides the paths to route traffic, and routing mechanisms that decide which path to be used for each packet. We show that the performance of the existing KSP can be significantly improved by incorporating two heuristics, randomization and edge-disjointness. We evaluate a range of routing mechanisms including traffic oblivious and traffic adaptive schemes and identify an adaptive routing scheme that has significantly higher performance than others including the Universal Globally Adaptive Load-balance (UGAL) routing.

==> figs/240_16_8_model.dat <==
(240,16,8)		KSP(8)		LDMPR(8)	"edges disjoint(8)"
RandomPerm		0.83		  0.86			
Shift-N			0.64		  0.68
Random(50)		0.93		  0.94	
All-to-All


==> figs/240_32_16_model.dat <==
(240,32,16)		KSP(8)		LDMPR(8)	"disjoint-edges(8)"
RandomPerm		0.57		  0.66			0.27
Shift-N			0.30		  0.38			0.20
Random(50)		0.63		  0.77			0.27
All-to-All		0.64              0.78                  0.27


==> figs/240_32_16_model__2.dat <==
(240,32,16)	       "KSP(4)"	  "KSP Randomized(4)"   "edges disjoint(4)"    "edges disjoint Randomized(4)"      
RandomPerm		0.64		  0.68		       0.64          		0.68	
Shift-N			0.31		  0.32 		       0.32                     0.33
Random(50)		0.76		  0.87 		       0.75                     0.87
All-to-All              0.79              0.91 		       0.77			0.90


==> figs/2880_38_10_model.dat <==
(2880,38,10)	SP	KSP(8)       rKSP(8)	EDKSP(8)     rEDKSP(8)	   SP	  	KSP(8)       rKSP(8)		EDKSP(8)     rEDKSP(8)
RandomPerm	0.44	0.83	     0.86	0.76	      0.88         0.000027	0.001128     0.001090         0.002058     0.001082         
Shift-N		0.14	0.48         0.51       0.51 	      0.55	   0.001543	0.003066     0.001127         0.003124     0.001136
Random(50)	0.64	0.83         0.94	0.82          0.94         0.00079	0.000127     0.000104         0.000132     0.000125
All-to-All	0.67	0.86	     1.0	0.84          1.0          0.000089	0.000093     0.000025         0.000097     0.000025 


==> figs/36_16_8_Unifrom_latency_rand.dat <==
(36,24,16) routing_typ rate       KDKSP(8)   rEDKSP(8)  KSP(8)     rKSP(8)    
28         random     0.1        29.4354    29.3951      29.4149  29.3811    
29         random     0.133296   29.5489    29.4748      29.6082  29.4639    
30         random     0.166593   29.7395    29.614       30.1773  29.6149    
31         random     0.199889   30.1356    29.6976      225.562  29.754     
32         random     0.233185   131.05     29.8551      297.509  29.8871    
33         random     0.266481   220.726    29.9975      310.233  30.0179    
34         random     0.299778   250.65     30.1733      380.286  30.1643    
35         random     0.333074   299.82     30.3518      400.535  30.3768    
36         random     0.36637    344.268    30.5328      380.539  30.5499    
37         random     0.399667   341.54     30.7851      396.194  30.7686    
38         random     0.432963   392.201    31.0006      412.109  31.0149    
39         random     0.466259   393.201    31.2743      413.314  31.3121    
40         random     0.499556   394.201    31.603       414.314  31.5842    
41         random     0.532852   395.201    31.9542      415.314  31.9715    
42         random     0.566148   396.201    32.3397      416.314  32.3794    
43         random     0.599444   397.201    32.8199      417.314  32.8725    
44         random     0.632741   398.201    33.4252      418.314  33.4669    
45         random     0.666037   399.201    34.1622      419.314  34.1875    
46         random     0.699333   400.201    35.0736      420.314  35.0923    
47         random     0.73263    401.201    36.2143      421.314  36.2909    
48         random     0.765926   402.201    37.894       422.314  38.0881    
49         random     0.799222   403.201    41.2313      423.314  42.4888    
50         random     0.832519   404.201    121.945      424.314  230.058    
51         random     0.865815   405.201    333.675      425.314  408.201    
52         random     0.899111   649.543    523.441      526.314  526.801    
53         random     0.932407   648.404    596.485        500    540.633    
54         random     0.965704   691.045    526.951        500    566.533    
55         random     0.999      702.6      543.381        500    484.83  


==> figs/36_16_8_model.csv <==
,"(36,16,8)",SP,KSP(8),rKSP(8),EDKSP(8),rEDKSP(8),sp,KSP(8),rKSP(8),EDKSP(8),rEDKSP(8)
0,RandomPerm,0.57,0.78,0.82,0.79,0.84,0.00098,0.00045,0.000439,0.00046,0.000413
1,Shift-N,0.23,0.64,0.66,0.66,0.68,0.005787,0.003796,0.003727,0.003672,0.003572
2,Random(50),0.67,0.80,0.89,0.81,0.89,0.000412,0.000164,0.000128,0.000196,0.000111
3,All-to-All,0.70,0.84,0.93,0.85,0.93,0.003084,0.001061,0.000906,0.001446,0.000697


==> figs/36_16_8_model.dat <==
(36,16,8)	SP	KSP(8)       rKSP(8)	EDKSP(8)     rEDKSP(8)	sp		KSP(8)       rKSP(8)		EDKSP(8)     rEDKSP(8)
RandomPerm	0.57	0.78		0.82	0.79	        0.84	0.00098  	0.00045      0.000439         0.00046      0.000413
Shift-N		0.23	0.64		0.66	0.66		0.68    0.005787  	0.003796     0.003727         0.003672     0.003572
Random(50)	0.67	0.80		0.89    0.81		0.89    0.000412  	0.000164     0.000128         0.000196     0.000111  
All-to-All	0.70	0.84            0.93    0.85		0.93    0.003084  	0.001061     0.000906         0.001446     0.000697 


==> figs/720_19_5_Uinform_latency_adapt.csv <==
,"(720,19,5)",routing_type,rate,"""edge-disjoint(8)""","""Randomized-edge-disjoint(8)""","""KSP(8)""","""Randomized-KSP(8)"""
0,0,adapt,0.100000,40.9883,42.4466,40.9883,40.9945
1,1,adapt,0.133296,41.0395,42.4677,41.0395,41.0506
2,2,adapt,0.166593,41.0962,42.4848,41.0962,41.0993
3,3,adapt,0.199889,41.1638,42.5139,41.1638,41.1643
4,4,adapt,0.233185,41.2386,42.5507,41.2386,41.2514
5,5,adapt,0.266481,41.3314,42.6284,41.3314,41.3362
6,6,adapt,0.299778,41.4354,42.7099,41.4354,41.4433
7,7,adapt,0.333074,41.5596,42.8116,41.5596,41.5571
8,8,adapt,0.366370,41.6866,42.9234,41.6866,41.6811
9,9,adapt,0.399667,41.8338,43.0420,41.8338,41.8353
10,10,adapt,0.432963,41.9937,43.1875,41.9937,41.9902
11,11,adapt,0.466259,42.1698,43.3549,42.1698,42.1604
12,12,adapt,0.499556,42.3687,43.5427,42.3687,42.3583
13,13,adapt,0.532852,42.5893,43.7518,42.5893,42.5672
14,14,adapt,0.566148,42.8337,43.9904,42.8337,42.8130
15,15,adapt,0.599444,43.1060,44.2523,43.1060,43.0801
16,16,adapt,0.632741,43.4154,44.5568,43.4154,43.3848
17,17,adapt,0.666037,43.7649,44.9045,43.7649,43.7292
18,18,adapt,0.699333,44.1681,45.3055,44.1681,44.1319
19,19,adapt,0.732630,44.6340,45.7722,44.6340,44.5807
20,20,adapt,0.765926,45.1907,46.3319,45.1907,45.1303
21,21,adapt,0.799222,45.8771,47.0181,45.8771,45.8009
22,22,adapt,0.832519,46.7180,47.8860,46.7180,46.6467
23,23,adapt,0.865815,47.8603,49.0532,47.8603,47.7674
24,24,adapt,0.899111,49.5684,50.7456,49.5684,49.4516
25,25,adapt,0.932407,52.5376,53.7941,52.5376,52.3473
26,26,adapt,0.965704,59.8447,61.0955,59.8447,59.6255
27,27,adapt,0.999000,91.1235,92.3815,91.1235,91.1276


==> figs/720_19_5_Uinform_latency_adapt.dat <==
(720,19,5)    routing_type     rate           "edge-disjoint(8)"  		"Randomized-edge-disjoint(8)"  "KSP(8)" "Randomized-KSP(8)"
0                   adapt  0.100000                   40.9883                          42.4466          40.9883         40.9945
1                   adapt  0.133296                   41.0395                          42.4677          41.0395         41.0506
2                   adapt  0.166593                   41.0962                          42.4848          41.0962         41.0993
3                   adapt  0.199889                   41.1638                          42.5139          41.1638         41.1643
4                   adapt  0.233185                   41.2386                          42.5507          41.2386         41.2514
5                   adapt  0.266481                   41.3314                          42.6284          41.3314         41.3362
6                   adapt  0.299778                   41.4354                          42.7099          41.4354         41.4433
7                   adapt  0.333074                   41.5596                          42.8116          41.5596         41.5571
8                   adapt  0.366370                   41.6866                          42.9234          41.6866         41.6811
9                   adapt  0.399667                   41.8338                          43.0420          41.8338         41.8353
10                  adapt  0.432963                   41.9937                          43.1875          41.9937         41.9902
11                  adapt  0.466259                   42.1698                          43.3549          42.1698         42.1604
12                  adapt  0.499556                   42.3687                          43.5427          42.3687         42.3583
13                  adapt  0.532852                   42.5893                          43.7518          42.5893         42.5672
14                  adapt  0.566148                   42.8337                          43.9904          42.8337         42.8130
15                  adapt  0.599444                   43.1060                          44.2523          43.1060         43.0801
16                  adapt  0.632741                   43.4154                          44.5568          43.4154         43.3848
17                  adapt  0.666037                   43.7649                          44.9045          43.7649         43.7292
18                  adapt  0.699333                   44.1681                          45.3055          44.1681         44.1319
19                  adapt  0.732630                   44.6340                          45.7722          44.6340         44.5807
20                  adapt  0.765926                   45.1907                          46.3319          45.1907         45.1303
21                  adapt  0.799222                   45.8771                          47.0181          45.8771         45.8009
22                  adapt  0.832519                   46.7180                          47.8860          46.7180         46.6467
23                  adapt  0.865815                   47.8603                          49.0532          47.8603         47.7674
24                  adapt  0.899111                   49.5684                          50.7456          49.5684         49.4516
25                  adapt  0.932407                   52.5376                          53.7941          52.5376         52.3473
26                  adapt  0.965704                   59.8447                          61.0955          59.8447         59.6255
27                  adapt  0.999000                   91.1235                          92.3815          91.1235         91.1276


==> figs/720_19_5_Unifrom_latency_adapt.dat <==
(720,19,5)    routing_type     rate           "edge-disjoint(8)"  		"Randomized-edge-disjoint(8)"  "KSP(8)" "Randomized-KSP(8)"
0                   adapt  0.100000                   40.9883                          42.4466          40.9883         40.9945
1                   adapt  0.133296                   41.0395                          42.4677          41.0395         41.0506
2                   adapt  0.166593                   41.0962                          42.4848          41.0962         41.0993
3                   adapt  0.199889                   41.1638                          42.5139          41.1638         41.1643
4                   adapt  0.233185                   41.2386                          42.5507          41.2386         41.2514
5                   adapt  0.266481                   41.3314                          42.6284          41.3314         41.3362
6                   adapt  0.299778                   41.4354                          42.7099          41.4354         41.4433
7                   adapt  0.333074                   41.5596                          42.8116          41.5596         41.5571
8                   adapt  0.366370                   41.6866                          42.9234          41.6866         41.6811
9                   adapt  0.399667                   41.8338                          43.0420          41.8338         41.8353
10                  adapt  0.432963                   41.9937                          43.1875          41.9937         41.9902
11                  adapt  0.466259                   42.1698                          43.3549          42.1698         42.1604
12                  adapt  0.499556                   42.3687                          43.5427          42.3687         42.3583
13                  adapt  0.532852                   42.5893                          43.7518          42.5893         42.5672
14                  adapt  0.566148                   42.8337                          43.9904          42.8337         42.8130
15                  adapt  0.599444                   43.1060                          44.2523          43.1060         43.0801
16                  adapt  0.632741                   43.4154                          44.5568          43.4154         43.3848
17                  adapt  0.666037                   43.7649                          44.9045          43.7649         43.7292
18                  adapt  0.699333                   44.1681                          45.3055          44.1681         44.1319
19                  adapt  0.732630                   44.6340                          45.7722          44.6340         44.5807
20                  adapt  0.765926                   45.1907                          46.3319          45.1907         45.1303
21                  adapt  0.799222                   45.8771                          47.0181          45.8771         45.8009
22                  adapt  0.832519                   46.7180                          47.8860          46.7180         46.6467
23                  adapt  0.865815                   47.8603                          49.0532          47.8603         47.7674
24                  adapt  0.899111                   49.5684                          50.7456          49.5684         49.4516
25                  adapt  0.932407                   52.5376                          53.7941          52.5376         52.3473
26                  adapt  0.965704                   59.8447                          61.0955          59.8447         59.6255
27                  adapt  0.999000                   91.1235                          92.3815          91.1235         91.1276


==> figs/720_19_5_Unifrom_latency_rand.dat <==
(720,19,5)    routing_type     rate           "edge-disjoint(8)"  		"Randomized-edge-disjoint(8)"  "KSP(8)" "Randomized-KSP(8)"
28                 random  0.100000                   41.4466                          43.0830          41.4466         41.4419
29                 random  0.133296                   41.5461                          43.1984          41.5461         41.5547
30                 random  0.166593                   41.6696                          43.3230          41.6696         41.6621
31                 random  0.199889                   41.7896                          43.4389          41.7896         41.7736
32                 random  0.233185                   41.9127                          43.5674          41.9127         41.9001
33                 random  0.266481                   42.0491                          43.7115          42.0491         42.0360
34                 random  0.299778                   42.1957                          43.8644          42.1957         42.1806
35                 random  0.333074                   42.3477                          44.0297          42.3477         42.3308
36                 random  0.366370                   42.5156                          44.2073          42.5156         42.4930
37                 random  0.399667                   42.6954                          44.3954          42.6954         42.6745
38                 random  0.432963                   42.8998                          44.6026          42.8998         42.8602
39                 random  0.466259                   43.1137                          44.8232          43.1137         43.0695
40                 random  0.499556                   43.3500                          45.0707          43.3500         43.2983
41                 random  0.532852                   43.6084                          45.3420          43.6084         43.5512
42                 random  0.566148                   43.9084                          45.6510          43.9084         43.8349
43                 random  0.599444                   44.2301                          45.9986          44.2301         44.1421
44                 random  0.632741                   44.5966                          46.3782          44.5966         44.4981
45                 random  0.666037                   45.0220                          46.8126          45.0220         44.8913
46                 random  0.699333                   45.5149                          47.3147          45.5149         45.3456
47                 random  0.732630                   46.0932                          47.9115          46.0932         45.8785
48                 random  0.765926                   46.8010                          48.6173          46.8010         46.5237
49                 random  0.799222                   47.6561                          49.4878          47.6561         47.2918
50                 random  0.832519                   48.7871                          50.5652          48.7871         48.2639
51                 random  0.865815                   50.4459                          52.0502          50.4459         49.6027
52                 random  0.899111                   66.1333                          54.1412          66.1333         51.5230
53                 random  0.932407                  209.7960                          57.7372         209.7960         54.8985
54                 random  0.965704                  432.8280                          66.0384         432.8280         62.6401
55                 random  0.999000                  476.2050                         100.3160         476.2050        191.0800


==> figs/720_19_5_model.csv <==
,"(720,19,5)",SP,KSP(8),rKSP(8),EDKSP(8),rEDKSP(8),SP,KSP(8),rKSP(8),EDKSP(8),rEDKSP(8)
0,RandomPerm,0.50,0.83,0.85,0.83,0.86,0.000169,0.000198,0.000090,0.000158,0.000182
1,Shift-N,0.27,0.60,0.64,0.66,0.68,0.002128,0.002066,0.001026,0.002124,0.001036
2,"""Random(50)""",0.77,0.93,0.94,0.85,0.94,0.000106,0.000027,0.000027,0.000027,0.000025
3,All-to-All,0.80,0.99,0.99,0.89,1.0,0.00078,0.000093,0.000025,0.000097,0.000025
4,,,,,,,,,,,


==> figs/720_19_5_model.dat <==
(720,19,5)	 SP	 KSP(8)       rKSP(8)	EDKSP(8)     rEDKSP(8)	 SP	   KSP(8)       rKSP(8)		EDKSP(8)     rEDKSP(8)
RandomPerm	0.50	0.83	      0.85	0.83           0.86      0.000169  0.000198     0.000090         0.000158     0.000182
Shift-N		0.27	0.60	      0.64	0.66           0.68      0.002128  0.002066     0.001026       	 0.002124     0.001036
"Random(50)"	0.77	0.93	      0.94	0.85	       0.94      0.000106  0.000027     0.000027         0.000027     0.000025
All-to-All	0.80	0.99	      0.99      0.89           1.0       0.00078   0.000093     0.000025         0.000097     0.000025                                  



==> figs/720_19_5_perm_latency_adapt.dat <==
(720,19,5)    routing_type     rate           "edge-disjoint(8)"  		"Randomized-edge-disjoint(8)"  "KSP(8)" "Randomized-KSP(8)"
0                   adapt  0.090000                  40.95330                         42.54130        41.030600         40.9721
1                   adapt  0.123667                  40.99290                         42.56710        41.029600         41.0339
2                   adapt  0.157333                  41.02800                         42.56170        41.086200         41.0996
3                   adapt  0.191000                  41.14160                         42.73380        41.226600         41.2265
4                   adapt  0.224667                  41.23210                         42.75300        41.282500         41.2094
5                   adapt  0.258333                  41.41390                         42.82220        41.388000         41.3769
6                   adapt  0.292000                  41.49800                         42.77670        41.471100         41.5628
7                   adapt  0.325667                  41.58790                         42.95600        41.592400         41.6706
8                   adapt  0.359333                  41.81700                         43.09090        41.748400         41.7900
9                   adapt  0.393000                  41.99790                         43.30700        41.948800         41.9369
10                  adapt  0.426667                  42.14910                         43.54010        42.126200         42.1417
11                  adapt  0.460333                  42.43980                         43.77190        42.446000         42.4910
12                  adapt  0.494000                  42.77720                         43.91650        42.635300         42.5579
13                  adapt  0.527667                  43.05880                         44.17700        42.999600         43.0292
14                  adapt  0.561333                  43.72650                         44.65970        43.495500         43.4445
15                  adapt  0.595000                  44.64890                         45.07340        45.067000         44.1863
16                  adapt  0.628667                  45.57490                         45.63250        45.429600         45.0436
17                  adapt  0.662333                  47.64370                         46.41370        47.576900         46.5699
18                  adapt  0.696000                  50.47990                         47.57770        51.783300         49.3305
19                  adapt  0.729667                  65.21810                         49.59180        58.550100         53.6175
20                  adapt  0.763333                  83.30390                         51.58210        68.411300         65.0526
21                  adapt  0.797000                 125.13400                         55.69290       166.636000         72.7956
22                  adapt  0.830667                 256.54000                         67.70010       302.128000        194.9470
23                  adapt  0.864333                 258.96600                         94.37580       243.253000        375.0200
24                  adapt  0.898000                 342.73500                        201.01000       375.896000        270.5160
25                  adapt  0.931667                 480.88400                        401.39900       473.872000        395.8250
26                  adapt  0.965333                 481.12800                        374.13800       516.532000        488.9630
27                  adapt  0.999000                 480.20500                        506.97900       522.140000        481.9250


==> figs/720_19_5_shift_latency_adapt.dat <==
(720,19,5)    routing_type     rate           "edge-disjoint(8)"  		"Randomized-edge-disjoint(8)"  "KSP(8)" "Randomized-KSP(8)"
0                   adapt  0.090000                  41.03100                         42.76740         41.04280        41.04400
1                   adapt  0.123667                  41.15840                         42.86790         41.16610        41.15820
2                   adapt  0.157333                  41.33420                         43.00040         41.33930        41.33570
3                   adapt  0.191000                  41.57990                         43.17500         41.58400        41.56520
4                   adapt  0.224667                  41.98180                         43.43010         41.96000        41.98960
5                   adapt  0.258333                  42.97920                         43.87960         42.94870        43.00030
6                   adapt  0.292000                  44.88910                         44.50350         44.75860        44.87380
7                   adapt  0.325667                  50.16750                         45.68390         50.28740        48.38260
8                   adapt  0.359333                  68.85160                         47.36440         73.46380        60.18280
9                   adapt  0.393000                 153.97600                         50.30290        155.00700       113.77000
10                  adapt  0.426667                 276.03600                         54.89700        278.22200       231.71700
11                  adapt  0.460333                 289.13400                         62.96040        290.71000       412.53500
12                  adapt  0.494000                 433.93400                         86.55770        435.20200       401.91800
13                  adapt  0.527667                 492.15200                        186.31900        492.66700       513.43800
14                  adapt  0.561333                 500.43100                        339.78500        500.30200       481.05100
15                  adapt  0.595000                 537.20500                        370.35200        538.54400       517.22400
16                  adapt  0.628667                 545.13500                        496.22800        544.08500       520.46100
17                  adapt  0.662333                 509.60900                        478.56700        509.27100       487.50200
18                  adapt  0.696000                 583.73500                        523.73200        584.57800       558.09200
19                  adapt  0.729667                 465.54400                        533.08500        463.90200       630.56300
20                  adapt  0.763333                 520.07500                        496.03800        520.07600       497.44600
21                  adapt  0.797000                 571.50300                        567.33400        572.02000       550.33200
22                  adapt  0.830667                 618.12500                        631.61100        619.34100       597.99000
23                  adapt  0.864333                 663.33000                        511.17200        662.48700       643.68000
24                  adapt  0.898000                 701.59200                        555.71300        701.75400       683.19700
25                  adapt  0.931667                 737.32000                        596.64300        738.33500       720.84800
26                  adapt  0.965333                 771.54900                        634.06700        771.27400       755.18900
27                  adapt  0.999000                 801.10800                        669.38300        800.58400       784.94000


==> figs/720_19_5_unifromLatency_UGAL_L.dat <==
tech      rate       DisjointEdgesBooksim KSP2BOOKSIM SDDisJointPathsBOOKSIM
MINUGAL  0.100000              39.6543     38.3824                39.7589
MINUGAL  0.133296              39.9411     38.3457                39.6468
MINUGAL  0.166593              40.3581     38.2942                39.4956
MINUGAL  0.199889              40.3426     38.2621                39.3839
MINUGAL  0.233185              40.7455     38.2740                39.3320
MINUGAL  0.266481              41.0875     38.3002                39.3145
MINUGAL  0.299778              41.1682     38.3553                39.3215
MINUGAL  0.333074              41.3976     38.3988                39.3604
MINUGAL  0.366370              41.5718     38.4717                39.3905
MINUGAL  0.399667              41.7550     38.5646                39.4405
MINUGAL  0.432963              41.8829     38.6718                39.5147
MINUGAL  0.466259              42.3494     38.7889                39.5998
MINUGAL  0.499556              42.3813     38.9263                39.7122
MINUGAL  0.532852              42.6164     39.0759                39.8599
MINUGAL  0.566148              42.8867     39.2609                40.0080
MINUGAL  0.599444              43.0079     39.4606                40.1983
MINUGAL  0.632741              43.2547     39.7053                40.4057
MINUGAL  0.666037              43.7022     39.9839                40.6779
MINUGAL  0.699333              43.9368     40.3005                40.9736
MINUGAL  0.732630              44.0566     40.6837                41.3459
MINUGAL  0.765926              44.2403     41.1459                41.8017
MINUGAL  0.799222              44.6096     41.7277                42.3610
MINUGAL  0.832519              44.7306     42.4545                43.0720
MINUGAL  0.865815              45.0144     43.4761                44.0973
MINUGAL  0.899111              45.5311     45.0265                45.6081
MINUGAL  0.932407              45.6885     47.7864                48.3790
MINUGAL  0.965704              46.1617     54.2523                54.7315
MINUGAL  0.999000              46.2294     73.1526                73.9804


==> figs/720_19_5_unifromLatency_UGAL_L_MINUGAL.csv <==
,tech,rate,DisjointEdgesBooksim,KSP2BOOKSIM,SDDisJointPathsBOOKSIM
0,MINUGAL,0.100000,39.6543,38.3824,39.7589
1,MINUGAL,0.133296,39.9411,38.3457,39.6468
2,MINUGAL,0.166593,40.3581,38.2942,39.4956
3,MINUGAL,0.199889,40.3426,38.2621,39.3839
4,MINUGAL,0.233185,40.7455,38.2740,39.3320
5,MINUGAL,0.266481,41.0875,38.3002,39.3145
6,MINUGAL,0.299778,41.1682,38.3553,39.3215
7,MINUGAL,0.333074,41.3976,38.3988,39.3604
8,MINUGAL,0.366370,41.5718,38.4717,39.3905
9,MINUGAL,0.399667,41.7550,38.5646,39.4405
10,MINUGAL,0.432963,41.8829,38.6718,39.5147
11,MINUGAL,0.466259,42.3494,38.7889,39.5998
12,MINUGAL,0.499556,42.3813,38.9263,39.7122
13,MINUGAL,0.532852,42.6164,39.0759,39.8599
14,MINUGAL,0.566148,42.8867,39.2609,40.0080
15,MINUGAL,0.599444,43.0079,39.4606,40.1983
16,MINUGAL,0.632741,43.2547,39.7053,40.4057
17,MINUGAL,0.666037,43.7022,39.9839,40.6779
18,MINUGAL,0.699333,43.9368,40.3005,40.9736
19,MINUGAL,0.732630,44.0566,40.6837,41.3459
20,MINUGAL,0.765926,44.2403,41.1459,41.8017
21,MINUGAL,0.799222,44.6096,41.7277,42.3610
22,MINUGAL,0.832519,44.7306,42.4545,43.0720
23,MINUGAL,0.865815,45.0144,43.4761,44.0973
24,MINUGAL,0.899111,45.5311,45.0265,45.6081
25,MINUGAL,0.932407,45.6885,47.7864,48.3790
26,MINUGAL,0.965704,46.1617,54.2523,54.7315
27,MINUGAL,0.999000,46.2294,73.1526,73.9804


==> figs/720_19_5_unifromLatency_UGAL_L_MINUGAL.dat <==
tech      rate       DisjointEdgesBooksim KSP2BOOKSIM SDDisJointPathsBOOKSIM
MINUGAL  0.100000              39.6543     38.3824                39.7589
MINUGAL  0.133296              39.9411     38.3457                39.6468
MINUGAL  0.166593              40.3581     38.2942                39.4956
MINUGAL  0.199889              40.3426     38.2621                39.3839
MINUGAL  0.233185              40.7455     38.2740                39.3320
MINUGAL  0.266481              41.0875     38.3002                39.3145
MINUGAL  0.299778              41.1682     38.3553                39.3215
MINUGAL  0.333074              41.3976     38.3988                39.3604
MINUGAL  0.366370              41.5718     38.4717                39.3905
MINUGAL  0.399667              41.7550     38.5646                39.4405
MINUGAL  0.432963              41.8829     38.6718                39.5147
MINUGAL  0.466259              42.3494     38.7889                39.5998
MINUGAL  0.499556              42.3813     38.9263                39.7122
MINUGAL  0.532852              42.6164     39.0759                39.8599
MINUGAL  0.566148              42.8867     39.2609                40.0080
MINUGAL  0.599444              43.0079     39.4606                40.1983
MINUGAL  0.632741              43.2547     39.7053                40.4057
MINUGAL  0.666037              43.7022     39.9839                40.6779
MINUGAL  0.699333              43.9368     40.3005                40.9736
MINUGAL  0.732630              44.0566     40.6837                41.3459
MINUGAL  0.765926              44.2403     41.1459                41.8017
MINUGAL  0.799222              44.6096     41.7277                42.3610
MINUGAL  0.832519              44.7306     42.4545                43.0720
MINUGAL  0.865815              45.0144     43.4761                44.0973
MINUGAL  0.899111              45.5311     45.0265                45.6081
MINUGAL  0.932407              45.6885     47.7864                48.3790
MINUGAL  0.965704              46.1617     54.2523                54.7315
MINUGAL  0.999000              46.2294     73.1526                73.9804


==> figs/720_19_5_unifromLatency_UGAL_L_SUGAL.csv <==
,tech,rate,DisjointEdgesBooksim,KSP2BOOKSIM,SDDisJointPathsBOOKSIM
0,SUGAL,0.100000,39.7259,37.7791,38.3940
1,SUGAL,0.133296,40.0223,37.7466,38.3228
2,SUGAL,0.166593,40.4677,37.7376,38.2314
3,SUGAL,0.199889,40.4106,37.7570,38.1920
4,SUGAL,0.233185,40.9656,37.7856,38.1795
5,SUGAL,0.266481,41.1383,37.8489,38.1940
6,SUGAL,0.299778,41.2800,37.9095,38.2374
7,SUGAL,0.333074,41.5209,37.9911,38.2818
8,SUGAL,0.366370,41.7328,38.0900,38.3420
9,SUGAL,0.399667,41.6931,38.1973,38.4232
10,SUGAL,0.432963,42.2630,38.3149,38.5059
11,SUGAL,0.466259,42.5375,38.4682,38.6225
12,SUGAL,0.499556,42.7526,38.6285,38.7496
13,SUGAL,0.532852,43.0489,38.8053,38.9018
14,SUGAL,0.566148,43.1649,39.0182,39.0827
15,SUGAL,0.599444,43.0310,39.2680,39.2893
16,SUGAL,0.632741,43.8929,39.5317,39.5140
17,SUGAL,0.666037,44.3409,39.8446,39.7795
18,SUGAL,0.699333,44.6086,40.2232,40.0993
19,SUGAL,0.732630,44.6158,40.6720,40.4774
20,SUGAL,0.765926,44.9036,41.2581,40.9221
21,SUGAL,0.799222,45.0124,42.2098,41.4778
22,SUGAL,0.832519,45.4794,43.7192,42.2181
23,SUGAL,0.865815,45.8106,46.2133,43.2061
24,SUGAL,0.899111,46.1237,49.5089,44.7116
25,SUGAL,0.932407,46.3340,55.8497,47.4644
26,SUGAL,0.965704,46.8662,68.8591,53.8370
27,SUGAL,0.999000,47.1410,116.8530,72.9371


==> figs/720_19_5_unifromLatency_UGAL_L_SUGAL.dat <==
tech      rate       DisjointEdgesBooksim KSP2BOOKSIM SDDisJointPathsBOOKSIM
SUGAL  0.100000              39.7259     37.7791                38.3940
SUGAL  0.133296              40.0223     37.7466                38.3228
SUGAL  0.166593              40.4677     37.7376                38.2314
SUGAL  0.199889              40.4106     37.7570                38.1920
SUGAL  0.233185              40.9656     37.7856                38.1795
SUGAL  0.266481              41.1383     37.8489                38.1940
SUGAL  0.299778              41.2800     37.9095                38.2374
SUGAL  0.333074              41.5209     37.9911                38.2818
SUGAL  0.366370              41.7328     38.0900                38.3420
SUGAL  0.399667              41.6931     38.1973                38.4232
SUGAL  0.432963              42.2630     38.3149                38.5059
SUGAL  0.466259              42.5375     38.4682                38.6225
SUGAL  0.499556              42.7526     38.6285                38.7496
SUGAL  0.532852              43.0489     38.8053                38.9018
SUGAL  0.566148              43.1649     39.0182                39.0827
SUGAL  0.599444              43.0310     39.2680                39.2893
SUGAL  0.632741              43.8929     39.5317                39.5140
SUGAL  0.666037              44.3409     39.8446                39.7795
SUGAL  0.699333              44.6086     40.2232                40.0993
SUGAL  0.732630              44.6158     40.6720                40.4774
SUGAL  0.765926              44.9036     41.2581                40.9221
SUGAL  0.799222              45.0124     42.2098                41.4778
SUGAL  0.832519              45.4794     43.7192                42.2181
SUGAL  0.865815              45.8106     46.2133                43.2061
SUGAL  0.899111              46.1237     49.5089                44.7116
SUGAL  0.932407              46.3340     55.8497                47.4644
SUGAL  0.965704              46.8662     68.8591                53.8370
SUGAL  0.999000              47.1410    116.8530                72.9371


==> figs/720_19_5_unifromLatency_UGAL_L_adapt.csv <==
,tech,rate,DisjointEdgesBooksim,KSP2BOOKSIM,SDDisJointPathsBOOKSIM
0,random,0.100000,49.4823,41.4685,43.1113
1,random,0.133296,49.7119,41.5827,43.2175
2,random,0.166593,49.9920,41.7007,43.3384
3,random,0.199889,49.8924,41.8172,43.4669
4,random,0.233185,50.2753,41.9487,43.5998
5,random,0.266481,50.2247,42.0854,43.7467
6,random,0.299778,50.4344,42.2438,43.9037
7,random,0.333074,50.4850,42.4106,44.0772
8,random,0.366370,50.6149,42.5785,44.2513
9,random,0.399667,50.8699,42.7667,44.4425
10,random,0.432963,51.1573,42.9631,44.6602
11,random,0.466259,51.1731,43.1899,44.8958
12,random,0.499556,51.5763,43.4401,45.1467
13,random,0.532852,52.0190,43.6997,45.4201
14,random,0.566148,52.1204,43.9987,45.7428
15,random,0.599444,52.3168,44.3462,46.0975
16,random,0.632741,52.7968,44.7274,46.4859
17,random,0.666037,53.0982,45.1585,46.9380
18,random,0.699333,53.3998,45.6609,47.4515
19,random,0.732630,53.5443,46.2564,48.0685
20,random,0.765926,54.1451,46.9669,48.8019
21,random,0.799222,54.5567,47.8514,49.6895
22,random,0.832519,54.9092,49.0255,50.8228
23,random,0.865815,55.1345,50.6101,52.2938
24,random,0.899111,55.5881,53.3443,54.4398
25,random,0.932407,55.9573,170.2420,57.9822
26,random,0.965704,56.3901,237.3860,65.5230
27,random,0.999000,56.7169,293.3340,83.6953


==> figs/720_19_5_unifromLatency_UGAL_L_adapt.dat <==
tech      rate       DisjointEdgesBooksim KSP2BOOKSIM SDDisJointPathsBOOKSIM
random  0.100000              49.4823     41.4685                43.1113
random  0.133296              49.7119     41.5827                43.2175
random  0.166593              49.9920     41.7007                43.3384
random  0.199889              49.8924     41.8172                43.4669
random  0.233185              50.2753     41.9487                43.5998
random  0.266481              50.2247     42.0854                43.7467
random  0.299778              50.4344     42.2438                43.9037
random  0.333074              50.4850     42.4106                44.0772
random  0.366370              50.6149     42.5785                44.2513
random  0.399667              50.8699     42.7667                44.4425
random  0.432963              51.1573     42.9631                44.6602
random  0.466259              51.1731     43.1899                44.8958
random  0.499556              51.5763     43.4401                45.1467
random  0.532852              52.0190     43.6997                45.4201
random  0.566148              52.1204     43.9987                45.7428
random  0.599444              52.3168     44.3462                46.0975
random  0.632741              52.7968     44.7274                46.4859
random  0.666037              53.0982     45.1585                46.9380
random  0.699333              53.3998     45.6609                47.4515
random  0.732630              53.5443     46.2564                48.0685
random  0.765926              54.1451     46.9669                48.8019
random  0.799222              54.5567     47.8514                49.6895
random  0.832519              54.9092     49.0255                50.8228
random  0.865815              55.1345     50.6101                52.2938
random  0.899111              55.5881     53.3443                54.4398
random  0.932407              55.9573    170.2420                57.9822
random  0.965704              56.3901    237.3860                65.5230
random  0.999000              56.7169    293.3340                83.6953


==> figs/720_19_5_unifromLatency_UGAL_L_random.dat <==
serial		routing_func   DisjointEdgesBooksimFalse DisjointEdges_dikstraBooksimTrue KSP2BOOKSIMFalse KSP2BOOKSIMTrue SDDisJointPathsBOOKSIMTrue
84                 random  0.100000                  48.34520                         43.21340          41.4685       41.470200                    43.1113
85                 random  0.133296                  48.54075                         43.20595          41.5827       41.600667                    43.2175
86                 random  0.166593                  48.78005                         43.39370          41.7007       41.662300                    43.3384
87                 random  0.199889                  48.83130                         43.38560          41.8172       41.676400                    43.4669
88                 random  0.233185                  49.13525                         43.61090          41.9487       41.872400                    43.5998
89                 random  0.266481                  49.24715                         43.60185          42.0854       41.962967                    43.7467
90                 random  0.299778                  49.52075                         43.88130          42.2438       42.174667                    43.9037
91                 random  0.333074                  50.22100                         44.02585          42.4106       42.316833                    44.0772
92                 random  0.366370                 115.18945                         44.01240          42.5785       42.334167                    44.2513
93                 random  0.399667                 119.06595                         44.23675          42.7667       42.561667                    44.4425
94                 random  0.432963                 189.91815                         44.31545          42.9631       42.652500                    44.6602
95                 random  0.466259                 224.84455                         44.54715          43.1899       42.897033                    44.8958
96                 random  0.499556                 222.60665                         44.70110          43.4401       43.065167                    45.1467
97                 random  0.532852                 234.08550                         44.91785          43.6997       43.294333                    45.4201
98                 random  0.566148                 225.11770                         45.15240          43.9987       43.510333                    45.7428
99                 random  0.599444                 256.50990                         45.29530          44.3462       43.757433                    46.0975
100                random  0.632741                 228.67290                         45.67215          44.7274       44.074967                    46.4859
101                random  0.666037                 256.22160                         45.88300          45.1585       44.373633                    46.9380
102                random  0.699333                 271.72940                         46.24110          45.6609       44.697367                    47.4515
103                random  0.732630                 290.48115                         46.62215          46.2564       45.101433                    48.0685
104                random  0.765926                 224.98855                         47.14360          46.9669       45.602367                    48.8019
105                random  0.799222                 235.72685                         47.65230          47.8514       46.171033                    49.6895
106                random  0.832519                 250.60810                         48.61935          49.0255       46.907067                    50.8228
107                random  0.865815                 257.56375                         50.74620          50.6101       47.835433                    52.2938
108                random  0.899111                 267.25905                        102.73105          53.3443       49.187233                    54.4398
109                random  0.932407                 282.29615                        151.12165         170.2420       51.438067                    57.9822
110                random  0.965704                 287.36755                        180.08165         237.3860       56.281867                    65.5230
111                random  0.999000                 298.48495                        229.71495         293.3340       69.270100                    83.6953


==> figs/72_16_8_model.dat <==
(72,32,16)	     KSP(8)		KSP-Randomized(8) 	"disjoint-edges(8)"	"disjoint-edges-Randomized(8)"
RandomPerm		0.71		0.83			0.68			0.83	
Shift-N			0.48		0.49			0.46			0.49
Random(50)		0.73		0.90			0.70			0.90
All-to-All             	0.75		0.94			0.71			0.95


==> figs/72_16_8_model__copy_.dat <==
(72,32,16)	     KSP(8)		KSP-Randomized(8) 	"disjoint-edges(8)"	"disjoint-edges-Randomized(8)"
RandomPerm		0.71		0.83			0.68			0.83	
Shift-N			0.48		0.49			0.46			0.49
Random(50)		0.73		0.90			0.70			0.90
All-to-All             	0.75		0.94			0.71			0.95


==> figs/72_32_16_model.dat <==
(36,16,8)		KSP(8)		KSP-Randomized(8) 	"disjoint-edges(8)"	"disjoint-edges-Randomized(8)"
RandomPerm		0.78		0.82			 0.79			0.82	
Shift-N			0.64		0.66			 0.66			0.68
Random(50)		0.80		0.89                     0.81			0.89
All-to-All		0.84            0.93			 0.84			0.93


==> figs/JF_240_32_16_perm.dat <==
routing	   	    KSP(4)   our-scheme(4)  edge-disjoint(4)	  vanilla-ksp-UGAL  vanilla-UGAL(4)   
Round-Robin    	     0.16     0.46          0.22		0.0		0.0
Random               0.16     0.46          0.22   		0.0		0.0
Adaptive             0.37     0.65          0.54   		0.0		0.0
Singl-Min-UGAL       0.63     0.61          0.56   		0.0		0.0
All-Min-UGAL         0.55     0.54          0.48   		0.0		0.0
vanilla-ksp-UGAL     0.0      0.0           0.0   		0.0		0.0     
vanilla-UGAL         0.0      0.0           0.0   		0.0		0.0


==> figs/JF_240_32_16_shift.dat <==
routing	   	    KSP(4)   Randomized-KSP(4)	our-scheme(4)	edge-disjoint(4)   Randomized-edge-disjoint(4)	vanilla-ksp-UGAL(4)  vanilla-UGAL   
Round-Robin    	     0.08     0.0	     	  0.15           0.13	        	0.0           		0.0      		0.0
Random               0.08     0.0	          0.15           0.13  	        	0.0           		0.0           		0.0
Adaptive             0.15     0.0	          0.21           0.21  	        	0.0           		0.0           		0.0
Singl-Min-UGAL       0.15     0.0	          0.20           0.20  			0.0           		0.0           		0.0
All-Min-UGAL         0.14     0.0	          0.14           0.17  			0.0	      		0.0           		0.0
vanilla-ksp-UGAL     0.0      0.0	          0.0            0.0  			0.0           		0.32	      		0.0     
vanilla-UGAL         0.0      0.0	          0.0            0.0  			0.0           		0.0	      		0.32


==> figs/JF_36_16_8_perm.csv <==
routing,SP,vanilla-UGAL(8),KSP(8),rKSP(8),EDKSP(8),rEDKSP(8),SP,vanilla-UGAL(8),KSP(8),rKSP(8),EDKSP(8),rEDKSP(8)
SP,0.21,0,0,0,0,0,0.001544,0,0,0,0,0
vanilla-UGAL,0,0.79,0,0,0,0,0,0.001295,0,0,0,0
Round-Robin,0,0,0.33,0.65,0.33,0.68,0,0,0.004359,0.001509,0.004359,0.001909
Random,0,0,0.33,0.65,0.33,0.67,0,0,0.004932,0.001817,0.004932,0.00128
KSP-Adaptive,0,0,0.77,0.89,0.86,0.9,0,0,0.005934,0.003106,0.005934,0.002834
KSP-Adaptive-UGAL,0,0,0.71,0.79,0.75,0.8,0,0,0.003937,0.001045,0.001519,0.005588


==> figs/JF_36_16_8_perm.dat <==
routing	   	    SP		KSP(8)       rKSP(8)      EDKSP(8)	 rEDKSP(8)      vanilla-UGAL(8)  SP 	    KSP(8)     rKSP(8)	  EDKSP(8)    rEDKSP(8)   vanilla-UGAL(8)  
SP		    0.21	 0.0	      0.0	    0.0 	  0.0           0.0	         0.001544   0.0       0.0         0.0          0.0          0.0    
Round-Robin         0.0		 0.33         0.65	    0.33	  0.68	        0.0	 	 0.0 	    0.004359  0.001509	  0.004359     0.001909     0.0		 
Random              0.0 	 0.33         0.65	    0.33   	  0.67	        0.0	 	 0.0 	    0.004932  0.001817    0.004932     0.001280     0.0		 
Adaptive            0.0		 0.77         0.89          0.86   	  0.90	       	0.0	 	 0.0 	    0.005934  0.003106    0.005934     0.002834     0.0 	 	
KSP-Adaptive-UGAL   0.0		 0.71         0.79	    0.75   	  0.80	       	0.0	 	 0.0 	    0.003937  0.001045    0.001519     0.005588     0.0 			
vanilla-UGAL        0.0		 0.0          0.0	    0.0   	  0.0	        0.79     	 0.0 	    0.0       0.0         0.0	       0.0	    0.001295            
     	


==> figs/JF_36_16_8_shift.csv <==
routing,sp,vanilla-UGAL(8),KSP(8),rKSP(8),EDKSP,rEDKSP,SP,vanilla-UGAL(8),KSP(8),rKSP(8),EDKSP(8),rEDKSP(8)
SP,0.12,0,0,0,0,0,0.001595,0,0,0,0,0
vanilla-UGAL,0,0.56,0,0,0,0,0,0.010357,0,0,0,0
Round-Robin,0,0,0.22,0.46,0.33,0.5,0,0,0.005309,0.005772,0.005444,0.006674
Random,0,0,0.22,0.46,0.33,0.5,0,0,0.005208,0.005331,0.005771,0.006242
KSP-Adaptive,0,0,0.6,0.6,0.67,0.71,0,0,0.008135,0.008515,0.006389,0.007689
KSP-Adaptive-UGAL,0,0,0.49,0.5,0.6,0.61,0,0,0.007295,0.007296,0.007974,0.007359


==> figs/JF_36_16_8_shift.dat <==
routing	   		sp	KSP(8)  rKSP(8) 	EDKSP 	rEDKSP  vanilla-UGAL(8)    SP	     KSP(8)       rKSP(8)	    EDKSP(8)     rEDKSP(8)  vanilla-UGAL(8) 
SP			0.12	0.0	0.0		0.0	  0.0	    0.0            0.001595  0.0          0.0               0.0           0.0           0.0 	
Round-Robin      	0.0	0.22    0.46		0.33 	  0.50	    0.0		   0.0	     0.005309     0.005772          0.005444      0.006674      0.0     
Random           	0.0	0.22    0.46	        0.33  	  0.50	    0.0		   0.0	     0.005208     0.005331          0.005771      0.006242      0.0     
Adaptive         	0.0	0.60    0.60	        0.67  	  0.71      0.0	           0.0       0.008135     0.008515          0.006389      0.007689      0.0     
KSP-Adaptive-UGAL	0.0	0.49    0.50	        0.60  	  0.61	    0.0		   0.0	     0.007295     0.007296          0.007974      0.007359      0.0 	
vanilla-UGAL     	0.0	0.0     0.0	        0.0  	  0.0	    0.56	   0.0 	     0.0          0.0               0.0           0.0           0.010357
         	


==> figs/JF_720_24_19_Uniform_4.csv <==
,routing,KSP(8),LDMPR(8),vanilla-KSP-UGAL(8),vanilla-UGAL(8)
0,Round-Robin,0.99,0.99,0.0,0.0
1,Random,0.99,0.99,0.0,0.0
2,Adaptive,0.99,0.99,0.0,0.0
3,Singl-Min-UGAL,0.99,0.99,0.0,0.0
4,All-Min-UGAL,0.99,0.99,0.0,0.0
5,vanilla-KSP-UGAL(8),0.0,0.0,0.99,0.0
6,vanilla-UGAL(8),0.0,0.0,0.0,0.0


==> figs/JF_720_24_19_Uniform_4.dat <==
routing	   	    KSP(8)    LDMPR(8)   vanilla-KSP-UGAL(8)   vanilla-UGAL(8)   
Round-Robin    	     0.99         0.99            0.0                 0.0
Random               0.99         0.99            0.0                 0.0
Adaptive             0.99         0.99            0.0                 0.0
Singl-Min-UGAL       0.99         0.99            0.0                 0.0
All-Min-UGAL         0.99         0.99            0.0                 0.0
vanilla-KSP-UGAL(8)  0.0          0.0             0.99                0.0            
vanilla-UGAL(8)      0.0          0.0             0.0                 0.0


==> figs/JF_720_24_19_perm.csv <==
routing,SP,vanilla-UGAL(8),KSP(8),rKSP(8),EDKSP(8),rEDKSP(8),SP,vanilla-UGAL(8),KSP(8),rKSP(8),EDKSP(8),rEDKSP(8)
SP,0.19,NaN,NaN,NaN,NaN,NaN,0.001395,NaN,NaN,NaN,NaN,NaN
vanilla-UGAL,NaN,0.81,NaN,NaN,NaN,NaN,NaN,0.001295,NaN,NaN,NaN,NaN
Round-Robin,NaN,NaN,0.63,0.64,0.47,0.7,NaN,NaN,0.00186,0.001509,0.013348,0.001355
Random,NaN,NaN,0.63,0.64,0.47,0.7,NaN,NaN,0.001222,0.001454,0.011024,0.00128
KSP-Adaptive,NaN,NaN,0.91,0.92,0.92,0.99,NaN,NaN,0.000848,0.001108,0.001308,0.000297
KSP-Adaptive-UGAL,NaN,NaN,0.78,0.79,0.81,0.89,NaN,NaN,0,0.001045,0.001519,0.000987


==> figs/JF_720_24_19_perm.dat <==
routing	   	      SP		KSP(8)       rKSP(8)	EDKSP(8)	rEDKSP(8)  vanilla-UGAL(8)    SP	KSP(8)       	 rKSP(8)		EDKSP(8)	rEDKSP(8)  	vanilla-UGAL(8)    
SP                    0.19		0.0	     0.0		0.0	  	0.0	   0.0       0.001395 	0.0                0.0                  0.0             0.0            0.0                  
Round-Robin    	      0.0		0.63         0.64		0.47		0.70	   0.0	     0.0  	0.001860	   0.001509		0.013348        0.001355       0.0
Random                0.0		0.63         0.64	 	0.47   		0.70	   0.0	     0.0  	0.001222	   0.001454             0.011024        0.001280       0.0
KSP-Adaptive          0.0		0.91         0.92	 	0.92   		0.99	   0.0	     0.0  	0.000848           0.001108             0.001308        0.000297       0.0 
#Singl-Min-UGAL       0.0		0.79         0.80		0.78   		0.88	   0.0	     0.0  	0.001023	   0.0                  0.0             0.0            0.0
KSP-Adaptive-UGAL     0.0		0.78         0.79		0.81   		0.89	   0.0	     0.0  	0.0 	           0.001045             0.001519        0.000987       0.0 
#vanilla-ksp-UGAL     0.0		0.0          0.0		0.0   		0.0	   0.0       0.0  	0.0	           0.0                  0.0             0.0            0.0
vanilla-UGAL          0.0		0.0          0.0		0.0   		0.0	   0.81      0.0  	0.0                0.0                  0.0		0.0	       0.001295	


==> figs/JF_720_24_19_shift.csv <==
routing,SP,vanilla-UGAL(8),KSP(8),rKSP(8),EDKSP(8),rEDKSP(8),SP,vanilla-UGAL(8),KSP(8),rKSP(8),EDKSP(8),rEDKSP(8)
SP,0.11,NaN,NaN,NaN,NaN,NaN,0.001231,NaN,NaN,NaN,NaN,NaN
vanilla-UGAL,NaN,0.56,NaN,NaN,NaN,NaN,NaN,0.010357,NaN,NaN,NaN,NaN
Round-Robin,NaN,NaN,0.43,0.44,0.43,0.496,NaN,NaN,0.005309,0.005772,0.005444,0.006674
Random,NaN,NaN,0.42,0.44,0.43,0.492,NaN,NaN,0.005208,0.005331,0.005771,0.006242
KSP-Adaptive,NaN,NaN,0.61,0.625,0.615,0.73,NaN,NaN,0.008135,0.008515,0.006389,0.007689
KSP-Adaptive-UGAL,NaN,NaN,0.51,0.5,0.5,0.61,NaN,NaN,0.007295,0.007296,0.007974,0.007359


==> figs/JF_720_24_19_shift.dat <==
routing	   	   SP   KSP(8)       rKSP(8)		EDKSP(8)     rEDKSP(8)  vanilla-UGAL(8)    SP   	KSP(8)       rKSP(8)	    EDKSP(8)     rEDKSP(8)  vanilla-UGAL(8)
SP                 0.11	  NaN 		NaN		NaN	     NaN	NaN		   0.001231  	NaN	     NaN             NaN          NaN         NaN
vanilla-UGAL       NaN    NaN      	NaN		NaN  	     NaN	0.56		   NaN		NaN          NaN             NaN          NaN         0.010357
Round-Robin    	   NaN    0.43     	0.44		0.43	     0.496	NaN		   NaN		0.005309     0.005772        0.005444     0.006674    NaN      
Random             NaN    0.42    	0.44		0.43  	     0.492	NaN		   NaN		0.005208     0.005331        0.005771     0.006242    NaN
Adaptive           NaN    0.61     	0.625		0.615  	     0.73	NaN		   NaN		0.008135     0.008515        0.006389     0.007689    NaN 
KSP-Adaptive-UGAL  NaN    0.51     	0.50		0.50  	     0.61	NaN		   NaN		0.007295     0.007296        0.007974     0.007359    NaN



==> figs/diff_ksp_240_32_16_perm.dat <==
240,32,16     KSP	"our-scheme"  "disjoint-edges"
4	      0.65	 0.67		 0.16	
8	      0.56	 0.66		 0.27	
16	      0.49	 0.64		 0.31	
32	      0.40	 0.61 		 0.28	


==> figs/diff_ksp_240_32_16_shift.dat <==
240,32,16     KSP     "our-scheme"   "disjoint-edges"
4	      0.28	 0.30		0.30	
8	      0.30	 0.38		0.20	
16	      0.31	 0.46		0.29	
32	      0.32	 0.51 		0.28	


==> figs/diff_ksp_720_19_5_perm.dat <==
<<<<<<< HEAD
720,19,5     randomize-KSP(8)   KSP	"our scheme"   "Edge-disjoint" 
4	      	  0.78		0.73	  0.79		    0.75	
8	     	  0.85		0.83	  0.85		    0.80	
19	      	  0.75		0.75	  0.86		    0.79
=======
720,19,5       KSP	"our scheme"   "Edge-disjoint" 
4	      0.73	 0.79		    0.75	
8	      0.83	 0.85		    0.80	
19	      0.75	 0.86		    0.79
>>>>>>> 3ca20130787ddbf329fec4111d61de9eba98b002



==> figs/diff_ksp_720_19_5_shift.csv <==
,"720,19,5",KSP,greedy,optimization
0,4,0.46,0.52,0.51
1,8,0.59,0.645,0.65
2,19,0.60,0.74,0.77
3,,,,


==> figs/diff_ksp_720_19_5_shift.dat <==
720,19,5       KSP	greedy        optimization
4	      0.46	 0.52		0.51	
8	      0.59	 0.645		0.65	
19	      0.60	 0.74		0.77	



==> figs/edges.dat <==
# A vertex has 3 fields: x coordinate, y coordnate and the label
# An edge consists of two points in consecutive lines
# There must be one or more blank lines between each edge.

10.0 14.5 S1 
7.5 11.0 A 

15.0 14.5 S2
7.5 11.0 A

10.0 14.5 S1
12.5 11.0 B

15.0 14.5 S2
12.5 11.0 B

10.0 14.5 S1
17.5 11.0 C

15.0 14.5 S2
17.5 11.0 C

7.5 11.0 A
7.5 7.5 E

7.5 11.0 A
12.5 7.5 F

12.5 11.0 B
17.5 7.5 G

12.5 11.0 B
7.5 7.5 E

12.5 11.0 B
12.5 7.5 F

17.5 11.0 C
12.5 7.5 F

17.5 11.0 C
17.5 7.5 G

7.5 7.5 E
10.0 4.0 D1

7.5 7.5 E
15.0 4.0 D2

12.5 7.5 F
10.0 4.0 D1

12.5 7.5 F
15.0 4.0 D2

17.5 7.5 G
10.0 4.0 D1

17.5 7.5 G
15.0 4.0 D2



==> figs/edges2.dat <==
# A vertex has 3 fields: x coordinate, y coordnate and the label
# An edge consists of two points in consecutive lines
# There must be one or more blank lines between each edge.

10.0 14.5 S1
7.5 11.0 A

15.0 14.5 S2
7.5 11.0 A

10.0 14.5 S1
12.5 11.0 B

15.0 14.5 S2
12.5 11.0 B

10.0 14.5 S1
17.5 11.0 C

15.0 14.5 S2
17.5 11.0 C

7.5 11.0 A
7.5 7.5 E

7.5 11.0 A
12.5 7.5 F

12.5 11.0 B
17.5 7.5 G

12.5 11.0 B
7.5 7.5 E

12.5 11.0 B
12.5 7.5 F

17.5 11.0 C
12.5 7.5 F

17.5 11.0 C
17.5 7.5 G

7.5 7.5 E
10.0 4.0 D1

7.5 7.5 E
15.0 4.0 D2

12.5 7.5 F
10.0 4.0 D1

12.5 7.5 F
15.0 4.0 D2

17.5 7.5 G
10.0 4.0 D1

17.5 7.5 G
15.0 4.0 D2



==> figs/edges_1.dat <==
S1   A  30  -1   0
S1   B
S1   C
S2   A
S2   B
S2   C
A    E
A    F
B    E
B    F
B    G
C    F
C    G
E    D1
E    D2
F    D1
F    D2
G    D1
G    D2


==> figs/edges_1_1.dat <==
S1   A	
S1   B
S1   C
S2   A
S2   B
S2   C
A    E
A    F
B    E
B    F
C    G
E    D1
E    D2
F    D1
F    D2
G    D1
G    D2


==> figs/edges_1_2.dat <==
S1   A	2  0 0
S1   B	1  0.5 -0.6 
S1   C	0  1 -.60
S2   A	2  1.5 0.90 
S2   B	1  0.8 .90 
S2   C	0  -0.2 .90  
A    E	2 0 0
A    F	2 0.5 -0.6
B    E	1 1.5 0.90
B    F	1 0 0
# B    G	0 0.5 -0.6
# C    F	0 1.5 0.90
C    G	0 0 0 	
E    D1	2 0 0 
E    D2	1 0.8 -0.3  
F    D1	1 0.9 0.80 
F    D2	2 0.5 -0.3
G    D1	0 0.9 0.80
G    D2	0 0 0


==> figs/edges_2.dat <==
S1   A  
S1   B
S1   C
A    E
A    G
B    E
C    F
E    G
E    H
F    H
F    I
G    D1
H    D1
I    D1


==> figs/edges_2_1.dat <==
S1   A  
S1   B
S1   C
A    E
A    F
B    E
B    F
B    G
C    F
C    G
E    D1
F    D1
G    D1


==> figs/edges_2_2.dat <==
S1   A  2  -1   0
S1   B  1  -.5   0
S1   C  0   1   0 
A    E  1  -1   0 
A    F  1  -1   0
B    E  1   1   0
B    F	0  -0.25   0
B    G  0   1   0
C    F  0  -1   0
C    G  0   1   0
E    D1 2  -1   0
F    D1 1  -0.5   0
G    D1 0   1   0


==> figs/vertic.dat <==
S1   10  14.5
S2   15.0 14.5
A   7.5 11.0
B   12.5 11.0
C   17.5 11.0
E   7.5 7.5	
F   12.5 7.5
G   17.5 7.5
D1  10.0 4.0
D2  15.0 4.0


==> figs/vertic_1_1.dat <==
S1   10  14.5
S2   15.0 14.5
A   7.5 11.0
B   12.5 11.0
C   17.5 11.0
E   7.5 7.5	
F   12.5 7.5
G   17.5 7.5
D1  10.0 4.0
D2  15.0 4.0


==> figs/vertic_1_2.csv <==
,S1,10,14.5
0,S2,15.0,14.5
1,A,7.5,11.0
2,B,12.5,11.0
3,C,17.5,11.0
4,E,7.5,7.5
5,F,12.5,7.5
6,G,17.5,7.5
7,D1,10.0,4.0
8,D2,15.0,4.0


==> figs/vertic_1_2.dat <==
S1   10  14.5
S2   15.0 14.5
A   7.5 11.0
B   12.5 11.0
C   17.5 11.0
E   7.5 7.5	
F   12.5 7.5
G   17.5 7.5
D1  10.0 4.0
D2  15.0 4.0


==> figs/vertic_2.dat <==
S1  12.5  14.5
A   7.5 11.0
B   12.5 11.0
C   17.5 11.0
E   12.5 7.5	
F   17.5 7.5
G   7.5 4.0
H   12.5 4.0
I   17.5 4.0
D1  12.5 1.0



==> figs/vertic_2_1.dat <==
S1  12.5  14.5
A   7.5 11.0
B   12.5 11.0
C   17.5 11.0
E   7.5 7.5	
F   12.5 7.5
G   17.5 7.5
D1  12.5 4.0



==> figs/vertic_2_2.dat <==
S1  12.5  14.5
A   7.5 11.0
B   12.5 11.0
C   17.5 11.0
E   7.5 7.5	
F   12.5 7.5
G   17.5 7.5
D1  12.5 4.0


